Nonconvex regularization for sparse neural networks

Convex $\ell_1$ regularization using an infinite dictionary of neurons has been suggested for constructing neural networks with desired approximation guarantees, but can be affected by an arbitrary amount of over-parametrization. This can lead to a loss of sparsity and result in networks with too many active neurons for the given data, in particular if the number of data samples is large. As a remedy, in this paper, a nonconvex regularization method is investigated in the context of shallow ReLU networks: We prove that in contrast to the convex approach, any resulting (locally optimal) network is finite even in the presence of infinite data (i.e., if the data distribution is known and the limiting case of infinite samples is considered). Moreover, we show that approximation guarantees and existing bounds on the network size for finite data are maintained.

==> images/paper_test_4/phi_forward.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{1.00000,1.00000,0.00000}%
%
\begin{tikzpicture}

\begin{axis}[%
width=4.521in,
height=4.186in,
at={(0.758in,0.565in)},
scale only axis,
xmin=-4,
xmax=4,
tick align=outside,
ymin=-4,
ymax=4,
zmin=-1.5,
zmax=2,
view={21.1520737327189}{16.9062226117439},
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left,
axis z line*=left,
xmajorgrids,
ymajorgrids,
zmajorgrids
]
\addplot3 [color=green]
 table[row sep=crcr] {%
0	0.267949192431123	0\\
0.0169943880527929	0.267409724017661	0\\
0.0339203457029605	0.265793491026177	0\\
0.050709718092957	0.263107001456487	0\\
0.0672949003458721	0.259361072853907	0\\
0.0836091097864102	0.25457078875082	0\\
0.0995866548511527	0.248755437930607	0\\
0.115163199605299	0.241938436758529	0\\
0.130276022800768	0.234147234892288	0\\
0.144864270432529	0.225413204751944	0\\
0.1588692007762	0.215771515194249	0\\
0.17223442092024	0.205260989900079	0\\
0.184906113840299	0.193923951045169	0\\
0.196833255101385	0.18180604888365	0\\
0.207967818315247	0.168956077930588	0\\
0.2182649685257	0.155425780483695	0\\
0.227683242743161	0.141269638275355	0\\
0.236184716901476	0.126544653093919	0\\
0.243735158564754	0.11131011725762	0\\
0.250304164769296	0.0956273748653367	0\\
0.255865284445608	0.0795595747855571	0\\
0.260396124927516	0.0631714163781722	0\\
0.26387844211953	0.0465288889729901	0\\
0.26629821395938	0.0296990061539953	0\\
0.267645696879911	0.0127495359192974	0\\
0.267915465042988	-0.00425127219667821	0\\
0.267106432187431	-0.0212349619399778	0\\
0.265221856003005	-0.0381331459862926	0\\
0.262269325012857	-0.0548777813125768	0\\
0.258260728017206	-0.0714014431822863	0\\
0.253212206221345	-0.0876375966409952	0\\
0.247144088240701	-0.103520864429174	0\\
0.240080808244677	-0.118987290233341	0\\
0.232050807568877	-0.133974596215561	0\\
0.223086420191884	-0.14842243378432	0\\
0.21322374253774	-0.162272626597003	0\\
0.202502488128388	-0.175469404815491	0\\
0.190965827671334	-0.187959629671621	0\\
0.178660215226447	-0.199693007438243	0\\
0.165635201151853	-0.210622291944315	0\\
0.151943232582132	-0.220703474818551	0\\
0.13763944224222	-0.22989596269561	0\\
0.122781426447382	-0.238162740671241	0\\
0.10742901318318	-0.245470521348244	0\\
0.0916440211992898	-0.251789878873069	0\\
0.0754900110872164	-0.257095367423341	0\\
0.059032029344224	-0.261365623669207	0\\
0.0423363464540491	-0.264583452795925	0\\
0.0254701900390535	-0.266735897741315	0\\
0.00850147415831559	-0.267814291369274	0\\
-0.00850147415831565	-0.267814291369274	0\\
-0.0254701900390536	-0.266735897741315	0\\
-0.0423363464540492	-0.264583452795925	0\\
-0.0590320293442239	-0.261365623669207	0\\
-0.0754900110872165	-0.257095367423341	0\\
-0.0916440211992897	-0.251789878873069	0\\
-0.10742901318318	-0.245470521348244	0\\
-0.122781426447382	-0.238162740671241	0\\
-0.13763944224222	-0.22989596269561	0\\
-0.151943232582132	-0.220703474818551	0\\
-0.165635201151853	-0.210622291944315	0\\
-0.178660215226447	-0.199693007438244	0\\
-0.190965827671334	-0.187959629671621	0\\
-0.202502488128388	-0.175469404815491	0\\
-0.21322374253774	-0.162272626597003	0\\
-0.223086420191884	-0.14842243378432	0\\
-0.232050807568877	-0.133974596215561	0\\
-0.240080808244677	-0.118987290233341	0\\
-0.247144088240701	-0.103520864429174	0\\
-0.253212206221345	-0.0876375966409952	0\\
-0.258260728017207	-0.0714014431822862	0\\
-0.262269325012857	-0.0548777813125768	0\\
-0.265221856003005	-0.0381331459862926	0\\
-0.267106432187431	-0.0212349619399779	0\\
-0.267915465042988	-0.0042512721966781	0\\
-0.267645696879911	0.0127495359192974	0\\
-0.26629821395938	0.0296990061539952	0\\
-0.26387844211953	0.04652888897299	0\\
-0.260396124927516	0.0631714163781722	0\\
-0.255865284445608	0.0795595747855571	0\\
-0.250304164769297	0.0956273748653367	0\\
-0.243735158564754	0.11131011725762	0\\
-0.236184716901476	0.126544653093919	0\\
-0.227683242743161	0.141269638275355	0\\
-0.2182649685257	0.155425780483695	0\\
-0.207967818315247	0.168956077930588	0\\
-0.196833255101384	0.18180604888365	0\\
-0.184906113840299	0.193923951045169	0\\
-0.17223442092024	0.205260989900079	0\\
-0.1588692007762	0.215771515194249	0\\
-0.144864270432529	0.225413204751944	0\\
-0.130276022800768	0.234147234892288	0\\
-0.115163199605299	0.241938436758529	0\\
-0.0995866548511526	0.248755437930607	0\\
-0.0836091097864101	0.25457078875082	0\\
-0.0672949003458722	0.259361072853907	0\\
-0.0507097180929568	0.263107001456487	0\\
-0.0339203457029604	0.265793491026177	0\\
-0.0169943880527929	0.267409724017661	0\\
-6.56286241689785e-17	0.267949192431123	0\\
};
 \addplot3 [color=green]
 table[row sep=crcr] {%
0	3.73205080756888	0\\
0.236701290573465	3.72453698186988	0\\
0.472449468592036	3.702025760297	0\\
0.706295259348684	3.66460778759434	0\\
0.937297048378445	3.61243373273152	0\\
1.16452467300754	3.54571368221296	0\\
1.38706316779016	3.46471629413368	0\\
1.60401644875139	3.36976771638795	0\\
1.81451092160111	3.26125027338685	0\\
2.01769899938986	3.13960092657278	0\\
2.21276251544236	3.00530951492998	0\\
2.39891601782592	2.85891678257583	0\\
2.57540993208815	2.70101220137511	0\\
2.74153357952875	2.53223159734488	0\\
2.89661803885178	2.3532545904075	0\\
3.04003883967564	2.1648018578011	0\\
3.1712184770549	1.96763223216665	0\\
3.28962873688885	1.76253964599681	0\\
3.39479282285332	1.55034993474993	0\\
3.48628727629113	1.33191751150215	0\\
3.56374368133069	1.10812192652754	0\\
3.62685014836665	0.879864325659537	0\\
3.6753525699293	0.648063821694731	0\\
3.70905564388564	0.413653793450049	0\\
3.72782365985212	0.177578127375671	0\\
3.73158104565251	-0.0592125831425539	0\\
3.72031267162034	-0.295764865487176	0\\
3.69406391152072	-0.531126207106848	0\\
3.65294045984626	-0.764348890948186	0\\
3.59710790622256	-0.994493811577854	0\\
3.52679106863733	-1.22063425662869	0\\
3.44227308817762	-1.44185963834334	0\\
3.34389428892067	-1.65727916018975	0\\
3.23205080756888	-1.86602540378444	0\\
3.1071929983472	-2.06725782168012	0\\
2.96982361958559	-2.26016612195366	0\\
2.82049580928864	-2.44397353096565	0\\
2.65981085784412	-2.61793992115366	0\\
2.48841578683872	-2.78136479126477	0\\
2.30700074373057	-2.93359008702683	0\\
2.11629622286895	-3.07400285090078	0\\
1.91707012405141	-3.2020376902443	0\\
1.71012466046226	-3.31717905394845	0\\
1.49629312844327	-3.41896330838003	0\\
1.27643655210339	-3.50698060427056	0\\
1.0514402162785	-3.58087652703465	0\\
0.822210101801939	-3.64035352387242	0\\
0.58966923743935	-3.68517210190965	0\\
0.354753983177676	-3.71515179255102	0\\
0.118410259833955	-3.73017187816347	0\\
-0.118410259833956	-3.73017187816347	0\\
-0.354753983177677	-3.71515179255102	0\\
-0.589669237439351	-3.68517210190965	0\\
-0.822210101801938	-3.64035352387242	0\\
-1.0514402162785	-3.58087652703465	0\\
-1.27643655210338	-3.50698060427056	0\\
-1.49629312844328	-3.41896330838003	0\\
-1.71012466046226	-3.31717905394845	0\\
-1.91707012405141	-3.2020376902443	0\\
-2.11629622286895	-3.07400285090078	0\\
-2.30700074373057	-2.93359008702683	0\\
-2.48841578683872	-2.78136479126477	0\\
-2.65981085784412	-2.61793992115366	0\\
-2.82049580928864	-2.44397353096565	0\\
-2.96982361958559	-2.26016612195366	0\\
-3.1071929983472	-2.06725782168012	0\\
-3.23205080756888	-1.86602540378444	0\\
-3.34389428892067	-1.65727916018975	0\\
-3.44227308817762	-1.44185963834334	0\\
-3.52679106863733	-1.22063425662869	0\\
-3.59710790622256	-0.994493811577852	0\\
-3.65294045984626	-0.764348890948185	0\\
-3.69406391152072	-0.531126207106848	0\\
-3.72031267162034	-0.295764865487177	0\\
-3.73158104565251	-0.0592125831425523	0\\
-3.72782365985212	0.177578127375672	0\\
-3.70905564388564	0.413653793450048	0\\
-3.6753525699293	0.64806382169473	0\\
-3.62685014836665	0.879864325659538	0\\
-3.56374368133069	1.10812192652754	0\\
-3.48628727629113	1.33191751150215	0\\
-3.39479282285332	1.55034993474993	0\\
-3.28962873688885	1.76253964599681	0\\
-3.1712184770549	1.96763223216665	0\\
-3.04003883967564	2.1648018578011	0\\
-2.89661803885178	2.3532545904075	0\\
-2.74153357952875	2.53223159734488	0\\
-2.57540993208815	2.70101220137511	0\\
-2.39891601782592	2.85891678257583	0\\
-2.21276251544236	3.00530951492999	0\\
-2.01769899938986	3.13960092657278	0\\
-1.81451092160111	3.26125027338685	0\\
-1.60401644875139	3.36976771638795	0\\
-1.38706316779016	3.46471629413368	0\\
-1.16452467300754	3.54571368221296	0\\
-0.937297048378445	3.61243373273152	0\\
-0.706295259348682	3.66460778759434	0\\
-0.472449468592036	3.702025760297	0\\
-0.236701290573465	3.72453698186988	0\\
-9.14088815148904e-16	3.73205080756888	0\\
};
 \addplot3 [color=green]
 table[row sep=crcr] {%
0	1	0\\
0.0634239196565645	0.997986676471884	0\\
0.126592453573749	0.991954812830795	0\\
0.18925124436041	0.981928697262707	0\\
0.251147987181079	0.967948701396356	0\\
0.312033445698487	0.950071117740945	0\\
0.371662455660328	0.928367933016073	0\\
0.429794912089172	0.902926538286621	0\\
0.486196736100469	0.873849377069785	0\\
0.540640817455598	0.841253532831181	0\\
0.59290792905464	0.805270257531059	0\\
0.642787609686539	0.766044443118978	0\\
0.690079011482112	0.72373403810507	0\\
0.734591708657533	0.678509411557132	0\\
0.776146464291757	0.630552667084523	0\\
0.814575952050336	0.580056909571198	0\\
0.849725429949514	0.527225467610502	0\\
0.881453363447582	0.472271074772683	0\\
0.909631995354518	0.415415013001886	0\\
0.934147860265107	0.356886221591872	0\\
0.954902241444074	0.296920375328275	0\\
0.971811568323542	0.235758935509427	0\\
0.984807753012208	0.17364817766693	0\\
0.993838464461254	0.110838199901011	0\\
0.998867339183008	0.0475819158237422	0\\
0.999874127673875	-0.015865963834808	0\\
0.996854775951942	-0.0792499568567885	0\\
0.989821441880933	-0.142314838273285	0\\
0.978802446214779	-0.204806668065191	0\\
0.963842158559942	-0.266473813690035	0\\
0.945000818714668	-0.327067963317422	0\\
0.922354294104581	-0.386345125693129	0\\
0.895993774291336	-0.444066612605774	0\\
0.866025403784438	-0.5	0\\
0.832569854634771	-0.55392006386611	0\\
0.795761840530832	-0.605609687137667	0\\
0.755749574354258	-0.654860733945285	0\\
0.712694171378863	-0.701474887706321	0\\
0.666769000516292	-0.745264449675755	0\\
0.618158986220605	-0.786053094742788	0\\
0.567059863862771	-0.823676581429833	0\\
0.513677391573406	-0.857983413234977	0\\
0.458226521727411	-0.888835448654923	0\\
0.400930535406614	-0.91610845743207	0\\
0.342020143325669	-0.939692620785908	0\\
0.28173255684143	-0.959492973614497	0\\
0.220310532786541	-0.975429786885407	0\\
0.15800139597335	-0.987438888676394	0\\
0.0950560433041824	-0.995471922573085	0\\
0.0317279334980677	-0.999496542383185	0\\
-0.0317279334980679	-0.999496542383185	0\\
-0.0950560433041826	-0.995471922573085	0\\
-0.15800139597335	-0.987438888676394	0\\
-0.220310532786541	-0.975429786885407	0\\
-0.28173255684143	-0.959492973614497	0\\
-0.342020143325669	-0.939692620785908	0\\
-0.400930535406614	-0.91610845743207	0\\
-0.45822652172741	-0.888835448654923	0\\
-0.513677391573406	-0.857983413234977	0\\
-0.567059863862771	-0.823676581429833	0\\
-0.618158986220605	-0.786053094742787	0\\
-0.666769000516292	-0.745264449675755	0\\
-0.712694171378863	-0.701474887706321	0\\
-0.755749574354258	-0.654860733945285	0\\
-0.795761840530832	-0.605609687137667	0\\
-0.832569854634771	-0.55392006386611	0\\
-0.866025403784439	-0.5	0\\
-0.895993774291336	-0.444066612605774	0\\
-0.922354294104581	-0.386345125693129	0\\
-0.945000818714668	-0.327067963317422	0\\
-0.963842158559942	-0.266473813690035	0\\
-0.978802446214779	-0.204806668065191	0\\
-0.989821441880933	-0.142314838273285	0\\
-0.996854775951942	-0.0792499568567888	0\\
-0.999874127673875	-0.0158659638348076	0\\
-0.998867339183008	0.0475819158237424	0\\
-0.993838464461254	0.110838199901011	0\\
-0.984807753012208	0.17364817766693	0\\
-0.971811568323542	0.235758935509427	0\\
-0.954902241444074	0.296920375328275	0\\
-0.934147860265107	0.356886221591872	0\\
-0.909631995354518	0.415415013001887	0\\
-0.881453363447582	0.472271074772683	0\\
-0.849725429949514	0.527225467610502	0\\
-0.814575952050336	0.580056909571198	0\\
-0.776146464291757	0.630552667084523	0\\
-0.734591708657533	0.678509411557132	0\\
-0.690079011482112	0.72373403810507	0\\
-0.64278760968654	0.766044443118978	0\\
-0.59290792905464	0.805270257531059	0\\
-0.540640817455597	0.841253532831181	0\\
-0.486196736100469	0.873849377069785	0\\
-0.429794912089172	0.902926538286621	0\\
-0.371662455660327	0.928367933016073	0\\
-0.312033445698487	0.950071117740945	0\\
-0.251147987181079	0.967948701396356	0\\
-0.18925124436041	0.981928697262707	0\\
-0.126592453573749	0.991954812830795	0\\
-0.0634239196565645	0.997986676471884	0\\
-2.44929359829471e-16	1	0\\
};
 \addplot3 [color=black, draw=none, mark size=4.7pt, mark=*, mark options={solid, fill=blue}]
 table[row sep=crcr] {%
2.08557668839242	0.00116059347948885	-0.00141919436083247\\
};
 \addplot3 [color=black, draw=none, mark size=3.9pt, mark=*, mark options={solid, fill=blue}]
 table[row sep=crcr] {%
1.48985273907388	0.000740245438652169	0.00677352099268383\\
};
 \addplot3 [color=black, draw=none, mark size=5.9pt, mark=*, mark options={solid, fill=blue}]
 table[row sep=crcr] {%
-2.3741694549472	0.128607192129147	-0.527409725477357\\
};
 \addplot3 [color=black, draw=none, mark size=4.3pt, mark=*, mark options={solid, fill=blue}]
 table[row sep=crcr] {%
1.76746102450072	-0.000456655147253015	0.0019072860599037\\
};
 \addplot3 [color=black, draw=none, mark size=2.1pt, mark=*, mark options={solid, fill=blue}]
 table[row sep=crcr] {%
0.378318997867819	-0.235315006120618	-0.374407701896305\\
};
 \addplot3 [color=black, draw=none, mark size=6.0pt, mark=*, mark options={solid, fill=blue}]
 table[row sep=crcr] {%
-2.39107144432748	-0.426153437500334	0.0525732758226954\\
};
 \addplot3 [color=black, draw=none, mark size=5.4pt, mark=*, mark options={solid, fill=blue}]
 table[row sep=crcr] {%
-2.32168627857476	0.0139599960268094	0.930488169741138\\
};
 \addplot3 [color=black, draw=none, mark size=5.0pt, mark=*, mark options={solid, fill=blue}]
 table[row sep=crcr] {%
-2.30463941052871	0.00769733913047282	0.00148197746885015\\
};
 \addplot3 [color=black, draw=none, mark size=5.8pt, mark=*, mark options={solid, fill=blue}]
 table[row sep=crcr] {%
-2.40127080833462	0.678681535804389	0.0772956933130719\\
};
 \addplot3 [color=black, draw=none, mark size=2.6pt, mark=*, mark options={solid, fill=mycolor1}]
 table[row sep=crcr] {%
-0.199609875183384	0.255513081931509	0.0721809275332611\\
};
 \addplot3 [color=black, draw=none, mark size=5.6pt, mark=*, mark options={solid, fill=blue}]
 table[row sep=crcr] {%
-2.40748862494369	-0.287637667072303	-0.97780551587148\\
};
 \addplot3 [color=black, draw=none, mark size=2.9pt, mark=*, mark options={solid, fill=blue}]
 table[row sep=crcr] {%
0.379842915316287	0.308966043852105	-0.0879679253015173\\
};
 \addplot3 [color=black, draw=none, mark size=4.8pt, mark=*, mark options={solid, fill=blue}]
 table[row sep=crcr] {%
-2.17493051837075	-1.25751961506321	0.304139158827789\\
};
 \addplot3 [color=black, draw=none, mark size=3.8pt, mark=*, mark options={solid, fill=blue}]
 table[row sep=crcr] {%
-2.02330321374676	1.12785011625668	0.313700879437541\\
};
 \addplot3 [color=black, draw=none, mark size=1.8pt, mark=*, mark options={solid, fill=blue}]
 table[row sep=crcr] {%
-0.549829566254892	-0.0517323404825934	1.636617662594\\
};
 \addplot3 [color=black, draw=none, mark size=3.5pt, mark=*, mark options={solid, fill=blue}]
 table[row sep=crcr] {%
-1.86948742261012	-0.0512744900156309	1.32687113841754\\
};
 \addplot3 [color=black, draw=none, mark size=3.5pt, mark=*, mark options={solid, fill=blue}]
 table[row sep=crcr] {%
-1.99984917343794	0.284263951153388	-0.851238252471119\\
};
 \addplot3 [color=black, draw=none, mark size=3.7pt, mark=*, mark options={solid, fill=blue}]
 table[row sep=crcr] {%
1.22397871255124	0.00605474710764882	0.00165503532813554\\
};
 \addplot3 [color=black, draw=none, mark size=2.2pt, mark=*, mark options={solid, fill=blue}]
 table[row sep=crcr] {%
-1.38486864658775	1.52232006324656	0.36193416228789\\
};
 \addplot3 [color=black, draw=none, mark size=3.0pt, mark=*, mark options={solid, fill=blue}]
 table[row sep=crcr] {%
-1.57562028768589	-0.994579146136663	-1.40649911912941\\
};
 \addplot3 [color=black, draw=none, mark size=2.3pt, mark=*, mark options={solid, fill=blue}]
 table[row sep=crcr] {%
0.285650488336217	-0.505525768260771	0.015631502663907\\
};
 \addplot3 [color=black, draw=none, mark size=2.1pt, mark=*, mark options={solid, fill=blue}]
 table[row sep=crcr] {%
0.586534414999342	-0.121080482105633	0.398929190076589\\
};
 \addplot3 [color=black, draw=none, mark size=3.5pt, mark=*, mark options={solid, fill=blue}]
 table[row sep=crcr] {%
0.964798261251444	0.00776094913394209	0.00291896809356633\\
};
 \addplot3 [color=black, draw=none, mark size=1.9pt, mark=*, mark options={solid, fill=blue}]
 table[row sep=crcr] {%
-0.183592815534939	-1.12912427354064	0.65877588452835\\
};
 \addplot3 [color=black, draw=none, mark size=1.6pt, mark=*, mark options={solid, fill=blue}]
 table[row sep=crcr] {%
0.127218020155563	0.978432012847325	0.247200167727515\\
};
 \addplot3 [color=black, draw=none, mark size=1.9pt, mark=*, mark options={solid, fill=blue}]
 table[row sep=crcr] {%
-0.134642241787842	0.913840959080237	-1.11780130943202\\
};
 \addplot3 [color=black, draw=none, mark size=2.4pt, mark=*, mark options={solid, fill=blue}]
 table[row sep=crcr] {%
0.407111635297314	-0.0788977574392756	0.313580270875379\\
};
 \addplot3 [color=black, draw=none, mark size=1.7pt, mark=*, mark options={solid, fill=blue}]
 table[row sep=crcr] {%
0.130248273315405	0.241690233063459	0.809380959092708\\
};
 \addplot3 [color=black, draw=none, mark size=1.8pt, mark=*, mark options={solid, fill=blue}]
 table[row sep=crcr] {%
-0.305183214692404	1.20883064095006	-0.167753468373919\\
};
 \addplot3 [color=black, draw=none, mark size=3.1pt, mark=*, mark options={solid, fill=blue}]
 table[row sep=crcr] {%
-1.36309816381731	-0.0149216959945721	0.0244995393410571\\
};
 \addplot3 [color=black, draw=none, mark size=2.3pt, mark=*, mark options={solid, fill=blue}]
 table[row sep=crcr] {%
-0.572767299748622	-0.938738431786233	-1.31865684182916\\
};
 \addplot3 [color=black, draw=none, mark size=1.8pt, mark=*, mark options={solid, fill=blue}]
 table[row sep=crcr] {%
-0.969761514716847	-0.680653535349288	0.626976133327955\\
};
 \addplot3 [color=black, draw=none, mark size=1.6pt, mark=*, mark options={solid, fill=blue}]
 table[row sep=crcr] {%
-0.565752564255586	0.914807970104455	0.886758352281484\\
};
 \addplot3 [color=black, draw=none, mark size=1.7pt, mark=*, mark options={solid, fill=mycolor1}]
 table[row sep=crcr] {%
0.58792709665592	0.854463739132501	0.146107578131066\\
};
 \addplot3 [color=black, draw=none, mark size=1.6pt, mark=*, mark options={solid, fill=blue}]
 table[row sep=crcr] {%
0.0496520866441081	0.640619695919481	0.593136762645678\\
};
 \addplot3 [color=black, draw=none, mark size=1.9pt, mark=*, mark options={solid, fill=blue}]
 table[row sep=crcr] {%
0.157354046052051	-0.174337788724344	-0.739856334579772\\
};
 \addplot3 [color=black, draw=none, mark size=2.0pt, mark=*, mark options={solid, fill=mycolor1}]
 table[row sep=crcr] {%
0.0369534213680121	-0.446130034322052	-0.120852951145229\\
};
 \addplot3 [color=black, draw=none, mark size=1.8pt, mark=*, mark options={solid, fill=blue}]
 table[row sep=crcr] {%
0.282748550043931	0.680488573413466	-0.0885009501513178\\
};
 \end{axis}
\end{tikzpicture}%
